Binary population synthesis models for core-collapse gamma-ray burst progenitors

Long-duration gamma-ray bursts (GRBs) are understood to be the final fate for a subset of massive, stripped envelope, rapidly rotating stars. Beyond this, our knowledge of the progenitor systems is limited. Using the BPASS (Binary Population and Spectral Synthesis) stellar evolution models, we investigate the possibility that some massive stars in binaries can maintain the angular momentum required for jet production, while still loosing their outer envelope through winds or binary interactions. We find that a total hydrogen mass of less than 0.0005 Msun and a helium ejecta mass fraction of less than 0.20 provide the best thresholds for the supernova type II/Ibc and Ib/Ic divisions respectively. Tidal interactions in binaries are accounted for by applying a tidal algorithm to post-process the stellar evolution models output by BPASS. We show that the observed volumetric gamma-ray burst rate evolution can be recreated using two distinct pathways and plausible distributions for burst parameters. In the first pathway, stars are spun up by mass accretion into a quasi-homogeneous state. In the second, tides maintain rotation where otherwise the star would spin down. Both lead to type Ic supernova progenitors, and a metallicity distribution consistent with the GRB host galaxy population. The inferred core angular momentum threshold for jet production is consistent with theoretical requirements for collapsars, given the assumptions made in our model. We can therefore reproduce several aspects of core collapse supernova/GRB observation and theory simultaneously. We discuss the predicted observable properties of GRB progenitors and their surviving companions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
